Specific Heat Anomalies in Solids Described by a Multilevel Model

Specific heat measurements constitute one of the most powerful experimental methods to probe fundamental excitations in solids. After the proposition of Einstein's model, more than one century ago (Annalen der Physik \textbf{22}, 180 (1907)), several theoretical models have been proposed to describe experimental results. Here we report on a detailed analysis of the two-peak specific heat anomalies observed in several materials. Employing a simple multilevel model, varying the spacing between the energy levels $\Delta_i$ = $(E_i$ $-$ $E_{0})$ and the degeneracy of each energy level $g_i$, we derive the required conditions for the appearance of such anomalies. Our findings indicate that a ratio of $\Delta_2$/$\Delta_1$ $\thickapprox$ 10 between the energy levels and a high degeneracy of one of the energy levels define the two-peaks regime in the specific heat. Our approach accurately matches recent experimental results. Furthermore, using a mean-field approach we calculate the specific heat of a degenerate Schottky-like system undergoing a ferromagnetic (FM) phase transition. Our results reveal that as the degeneracy is increased the Schottky maximum in the specific heat becomes narrow while the peak associated with the FM transition remains unaffected.

==> References-SH1.txt <==
% This file was created with JabRef 2.3.1.
% Encoding: UTF-8
@article{Debye1912,
journal = "Ann. Phys.",
volume = "39",
number = "",
pages = "789",
year = "1912",
author = "P. Debye"
}


@article{Custers2012189,
title = "Destruction of the Kondo effect in the cubic heavy-fermion compound Ce3Pd20Si6",
journal = "Nature Materials",
volume = "11",
number = "3",
pages = "189 - 194",
year = "2012",
issn = "1476-1122",
doi = "10.1038/nmat3214",
author = "J. Custers and K-A. Lorenzer and M. Müller and A.  Prokofiev and A. Sidorenko and  H. Winkler and  A.M.  Strydom and Y. Shimura and T.  Sakakibara and R. Yu and Q. Si and S. Paschen "
}


@article{Goto2009024716,
title = "Quadrupole Ordering in Clathrate Compound Ce3Pd20Si6",
journal = "Journal of the Physical Society of Japan",
volume = "78",
number = "2",
pages = "024716 - 024725",
year = "2009",
note = "",
issn = "1347-4073",
doi = "10.1143/JPSJ.78.024716",
url = "http://jpsj.ipap.jp/link?JPSJ/78/024716/",
author = "T. Goto and T.i Watanabe and S.i Tsuduku and H. Kobayashi and Y. Nemoto and T. Yanagisawa and M. Akatsu and G. Ano and O. Suzuki and N. Takeda and A. Dönni and H. Kitazawa",
}

@article{Hill197817,
title = "The specific heat of TbPO4 from 0.5 to 10 K",
journal = "Solid State Communications",
volume = "26",
number = "1",
pages = "17 - 20",
year = "1978",
note = "",
issn = "0038-1098",
doi = "10.1016/0038-1098(78)90998-5",
url = "http://www.sciencedirect.com/science/article/pii/0038109878909985",
author = "R.W. Hill and J. Cosier and S.H. Smith"
}

@article{SondeziMhlungu20093032,
title = "Crystal electric field excitations in ferromagnetic CeTX compounds",
journal = "Physica B: Condensed Matter",
volume = "404",
number = "19",
pages = "3032 - 3034",
year = "2009",
note = "<xocs:full-name>Proceedings of the International Conference on Strongly Correlated Electron Systems</xocs:full-name>",
issn = "0921-4526",
doi = "10.1016/j.physb.2009.07.014",
url = "http://www.sciencedirect.com/science/article/pii/S0921452609005365",
author = "B.M. Sondezi-Mhlungu and D.T. Adroja and A.M. Strydom and S. Paschen and E.A. Goremychkin",
keywords = "Strongly correlated electrons",
keywords = "Crystal field excitations",
keywords = "Specific heat",
keywords = "Inelastic neutron scattering"
}

@article{PhysRevB.65.214418,
  title = {Intrinsic double-peak structure of the specific heat in low-dimensional quantum ferrimagnets},
  author = {Nakanishi, Takashi and Yamamoto, Shoji},
  journal = {Phys. Rev. B},
  volume = {65},
  issue = {21},
  pages = {214418},
  numpages = {5},
  year = {2002},
  month = {May},
  doi = {10.1103/PhysRevB.65.214418},
  url = {http://link.aps.org/doi/10.1103/PhysRevB.65.214418},
  publisher = {American Physical Society}
}


@article{CoordinationChemistryReviews22451,
title = {Cyanocomplexes with one-dimensional structures: preparations, crystal structures and magnetic properties},
author = {Černák, Juraj and Orendáč, Martin and Potočňák, Ivan and  Chomič, Jozef and Orendáčová, Alžbeta and Skoršepa, Ján and  Feher, Alexander},
journal = {Coordination Chemistry Reviews},
volume = {224},
issue = {1-2},
pages = {51-61},
year = {2002},
issn = {0010-8545}
doi = {10.1016/S0010-8545(01)00375-7},
url = {http://www.sciencedirect.com/science/article/pii/S0010854501003757},
}


@article{PhysRevLett552727,
title = {Superconducting and Magnetic Transitions in the Heavy-Fermion System URu2Si2},
author = {Palstra, T.T.M. and Menovsky, A.A. and Berg, J. van den and Dirkmaat, A.J. and Kes, P.H. and Nieuwenhuys, G.J. and Mydosh, J.A.},
journal = {Physical Review Letters},
volume = {55},
issue = {24},
pages = {2727 - 2730},
year = {1985},
month = {Dec},
doi = {10.1103/PhysRevLett.55.2727},
url = {http://link.aps.org/doi/10.1103/PhysRevLett.55.2727},
publisher = {American Physical Society}
}


@article{PhysRevB.55.5937,
  title = {Structure, crystal fields, magnetic interactions, and heavy-fermion behavior in (${\mathrm{Ce}}_{1\mathrm{-}\mathrm{x}}$ ${\mathrm{La}}_{\mathrm{x}}$ ${)}_{3}$ Al},
  author = {Chen, Y. Y. and Yao, Y. D. and Hu, B. C. and Jang, C. H. and Lawrence, J. M. and Huang, H. and Li, W. H.},
  journal = {Phys. Rev. B},
  volume = {55},
  issue = {9},
  pages = {5937--5943},
  year = {1997},
  month = {Mar},
  doi = {10.1103/PhysRevB.55.5937},
  url = {http://link.aps.org/doi/10.1103/PhysRevB.55.5937},
  publisher = {American Physical Society}
}

@article{PhysRevLett.90.057001,
  title = {Low-Temperature Specific Heat of the Heavy-Fermion Superconductor $\mathrm{Pr}{}\mathrm{O}{\mathrm{s}}_{\mathrm{4}}\mathrm{S}{\mathrm{b}}_{\mathrm{12}}$},
  author = {Vollmer, R. and Fai\ss{}t, A. and Pfleiderer, C. and v. L\"ohneysen, H. and Bauer, E. D. and Ho, P.-C. and Zapf, V. and Maple, M. B.},
  journal = {Phys. Rev. Lett.},
  volume = {90},
  issue = {5},
  pages = {057001},
  numpages = {4},
  year = {2003},
  month = {Feb},
  doi = {10.1103/PhysRevLett.90.057001},
  url = {http://link.aps.org/doi/10.1103/PhysRevLett.90.057001},
  publisher = {American Physical Society}
}
